Multi-level colonoscopy malignant tissue detection with adversarial CAC-UNet

The automatic and objective medical diagnostic model can be valuable to achieve early cancer detection, and thus reducing the mortality rate. In this paper, we propose a highly efficient multi-level malignant tissue detection through the designed adversarial CAC-UNet. A patch-level model with a pre-prediction strategy and a malignancy area guided label smoothing is adopted to remove the negative WSIs, with which to lower the risk of false positive detection. For the selected key patches by multi-model ensemble, an adversarial context-aware and appearance consistency UNet (CAC-UNet) is designed to achieve robust segmentation. In CAC-UNet, mirror designed discriminators are able to seamlessly fuse the whole feature maps of the skillfully designed powerful backbone network without any information loss. Besides, a mask prior is further added to guide the accurate segmentation mask prediction through an extra mask-domain discriminator. The proposed scheme achieves the best results in MICCAI DigestPath2019 challenge on colonoscopy tissue segmentation and classification task. The full implementation details and the trained models are available at https://github.com/Raykoooo/CAC-UNet.

==> MICCAI-NeuroComputing (Arxiv)/ref-address.txt <==
https://digestpath2019.grand-challenge.org/
http://www.digestpath-challenge.org/#/


https://www.journals.elsevier.com/neurocomputing/call-for-papers/deep-learning-for-medical-image-computing

"Multi-level colonoscopy malignant tissue detection with domain adaptive segmentation"

problem:  1.domain adaptive; 2. time complexity (preprocessing, multi-level; drop negative WSIs); 3. high-quality segmentation （detail？）

%last layer introduce information loss -> direct con. cause (number different) -> crop. -> mirror (1. adaptor   2. keep all the information)


1. architecture: multi-level addresses the time load.
   average time constrain (thus choose the multi-level architecture.)    （分级主要是为了提升准确率）

2. DA, (based on color) addresses the domain adaptive

3. Segmentation，U-NET（improved）

focus on domain adaption.


picture list:
time consuming; (different time consuming with different WSIs?)
architecture; whole arh. (1) + sliding manner (1)
segmentation: adaptive domain demo here (1 whole picture);  improved U-net here  (1 model and several detail pictures)

Submission rules: （time-constrain）

about preprocessing
%先计算每个patch三个通道的标准差，如果都小于20就认为是背景图。剩下patch送到分类器

Our evaluation server is equipped with an Intel(R) Xeon(R) Silver 4114 CPU @ 2.20GHz, 250GB memory and 8-NVIDIA GTX 1080Ti GPUs.
The algorithm is allowed to execute on the CPU and on a single GPU. It should occupy no more than 10GB GPU memory and no more than 16GB memory.
For each test image, the algorithm can execute for at most 120 （initially 60s） seconds (average time) to generate the output. Otherwise, an error will be returned.    
Test images in second task contains big images whose longest edge exceeds 10000 , but less than 20000. Sliding window inference is recommended.
CUDA 10 not available. Tesla not available.

For each task, each team can have one or multiple members. Each participant can only be affiliated with one team. If a participant appears in multiple teams, all his/her submissions will be revoked.
A participant can join different teams for the different tasks.
For each task, the submission interval must be no less than one hour.
For each team and each task, only its LAST THREE submissions before the deadline will be evaluated for final ranking. The one with the highest ranking among the three submissions will be used as the final rank.
Challenge time is UTC-8 Beijing time.



==> ref-address.txt <==
https://digestpath2019.grand-challenge.org/
http://www.digestpath-challenge.org/#/


https://www.journals.elsevier.com/neurocomputing/call-for-papers/deep-learning-for-medical-image-computing

"Multi-level colonoscopy malignant tissue detection with domain adaptive segmentation"

problem:  1.domain adaptive; 2. time complexity (preprocessing, multi-level; drop negative WSIs); 3. high-quality segmentation （detail？）

%last layer introduce information loss -> direct con. cause (number different) -> crop. -> mirror (1. adaptor   2. keep all the information)


1. architecture: multi-level addresses the time load.
   average time constrain (thus choose the multi-level architecture.)    （分级主要是为了提升准确率）

2. DA, (based on color) addresses the domain adaptive

3. Segmentation，U-NET（improved）

focus on domain adaption.


picture list:
time consuming; (different time consuming with different WSIs?)
architecture; whole arh. (1) + sliding manner (1)
segmentation: adaptive domain demo here (1 whole picture);  improved U-net here  (1 model and several detail pictures)

Submission rules: （time-constrain）

about preprocessing
%先计算每个patch三个通道的标准差，如果都小于20就认为是背景图。剩下patch送到分类器

Our evaluation server is equipped with an Intel(R) Xeon(R) Silver 4114 CPU @ 2.20GHz, 250GB memory and 8-NVIDIA GTX 1080Ti GPUs.
The algorithm is allowed to execute on the CPU and on a single GPU. It should occupy no more than 10GB GPU memory and no more than 16GB memory.
For each test image, the algorithm can execute for at most 120 （initially 60s） seconds (average time) to generate the output. Otherwise, an error will be returned.    
Test images in second task contains big images whose longest edge exceeds 10000 , but less than 20000. Sliding window inference is recommended.
CUDA 10 not available. Tesla not available.

For each task, each team can have one or multiple members. Each participant can only be affiliated with one team. If a participant appears in multiple teams, all his/her submissions will be revoked.
A participant can join different teams for the different tasks.
For each task, the submission interval must be no less than one hour.
For each team and each task, only its LAST THREE submissions before the deadline will be evaluated for final ranking. The one with the highest ranking among the three submissions will be used as the final rank.
Challenge time is UTC-8 Beijing time.


